On-Line Learning with Restricted Training Sets: An Exactly Solvable Case

We solve the dynamics of on-line Hebbian learning in large perceptrons exactly, for the regime where the size of the training set scales linearly with the number of inputs. We consider both noiseless and noisy teachers. Our calculation cannot be extended to non-Hebbian rules, but the solution provides a convenient and welcome benchmark with which to test more general and advanced theories for solving the dynamics of learning with restricted training sets.

==> readme.txt <==
%auto-ignore
Article submitted by: 
Peter Sollich

Journal submitted to:
Journal of Physics A

Article title:
On-Line Learning with Restricted Training Sets: An Exactly Solvable Case

Authors:
H.C. Rae, P. Sollich and A.C.C. Coolen

Article Type:
Paper

Status of article:
New

Reference number:
n/a

Postal address:
Department of Mathematics
King's College, University of London
Strand
London WC2R 2LS

E-mail address:
psollich@mth.kcl.ac.uk

Phone number:
0171 - 873 2875

Fax number:
0171 - 873 2017

Article file format:
LaTeX2.09

Number of figures:
12

